Style Transfer of Audio Effects with Differentiable Signal Processing

We present a framework that can impose the audio effects and production style from one recording to another by example with the goal of simplifying the audio production process. We train a deep neural network to analyze an input recording and a style reference recording, and predict the control parameters of audio effects used to render the output. In contrast to past work, we integrate audio effects as differentiable operators in our framework, perform backpropagation through audio effects, and optimize end-to-end using an audio-domain loss. We use a self-supervised training strategy enabling automatic control of audio effects without the use of any labeled or paired training data. We survey a range of existing and new approaches for differentiable signal processing, showing how each can be integrated into our framework while discussing their trade-offs. We evaluate our approach on both speech and music tasks, demonstrating that our approach generalizes both to unseen recordings and even to sample rates different than those seen during training. Our approach produces convincing production style transfer results with the ability to transform input recordings to produced recordings, yielding audio effect control parameters that enable interpretability and user interaction.

==> readme.txt <==
Journal of the Audio Engineering Society
------------------------------------------

The following files are available in aes2e.zip archive:

aes2e.cls	           - This is the LaTeX2e class file for aes2e template
aes2e-guide.pdf    - This is PDF of Author Guide for aes2e template
aes2e-sample.pdf  - This is PDF file of sample LaTeX document for aes2e template
aes2e-sample.tex   - LaTeX document of sample
aes2e-mouse.eps   - Graphics file used in sample
aes2e.bib	  - bibTex library used in the sample
aes2e.bst         - bibTex style file used in the sample
cuted.sty                - This is the LaTeX2e style file for aes2e template


Happy TeXing!!!

Aptara
